Slice Agent: Identifying and Isolating Slices in Shared Open Radio Unit

Network Slice as a Service (NSaaS) is a key enabler of Beyond Fifth Generation (5G) and Sixth Generation (6G) networks, supporting next-generation applications such as extended reality (XR), immersive services, and the tactile Internet. These networks must provide native support for slice-aware services across the entire Radio Access Network (RAN), including the Radio Unit (RU), Distributed Unit (DU), Central Unit (CU), and transport segments (fronthaul, midhaul, and backhaul). However, uplink slicing identification in shared Open-RUs (O-RUs) presents a fundamental challenge because the Open-DU (O-DU) handles scheduling, and the O-RU does not inherently know which uplink data belongs to which slice. In MultiPoint-to-MultiPoint (MP2MP) fronthaul scenarios, this limitation is further exacerbated by synchronization and timing constraints, which necessitate that the O-RU process control messages and the encapsulated data be delivered with ultra-low latency. To address this issue, we propose a slicing agent embedded in the O-RU that identifies slices and segregates uplink data into slice-specific enhanced Common Public Radio Interface (eCPRI) packets. Our design employs a pipeline architecture with dedicated paths for time-sensitive, flexible slicing, enabling slice isolation and prioritization. When implemented on an Field-Programmable Gate Array (FPGA), the agent processes each packet in 2 clock cycles, supporting up to 3822 slices per slot. Experimental results validate the approach, showing its feasibility, scalability, and high-performance capabilities for real-time, slice-aware uplink processing in Beyond 5G and 6G Open RAN deployments.

==> old/figures_old/ascii_art_lorawan_frame.txt <==
 0               1               2               3               4               5
 0 1 2 3 4 5 6 7 0 1 2 3 4 5 6 7 0 1 2 3 4 5 6 7 0 1 2 3 4 5 6 7 0 1 2 3 4 5 6 7 0 1 2 3 4 5 6 7
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|      TTL      |      Size     |                         Source Address                        | 6
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                       Destination Address                     |        Next Hop Address       | 12
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|      Next Hop Address         |    Sequence   |    Type       |             Data              | 18
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                                              Data                                             | 24
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                                              Data                                             | 30
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                                              ...                                              | ...
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                                              Data                                             | 244
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                                              Data                                             | 250
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                                              Data                                             | 256
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+

